A follow-up on intermediate-mass black hole candidates in the second LIGO-Virgo observing run with the Bayes Coherence Ratio

The detection of an intermediate-mass black hole population ($10^2-10^6$ $M_{\odot}$) will provide clues to their formation environments (e.g., disks of active galactic nuclei, globular clusters) and illuminate a potential pathway to produce supermassive black holes. Ground-based gravitational-wave detectors are sensitive to mergers that can form intermediate-mass black holes weighing up to $\sim 450\ M_{\odot}$. However, ground-based detector data contain numerous incoherent short duration noise transients that can mimic the gravitational-wave signals from merging intermediate-mass black holes, limiting the sensitivity of searches. Here we follow-up on binary black hole merger candidates using a ranking statistic that measures the coherence or incoherence of triggers in multiple-detector data. We use this statistic to rank candidate events, initially identified by all-sky search pipelines, with lab-frame total masses $>55\ M_{\odot}$ using data from LIGO's second observing run. Our analysis does not yield evidence for new intermediate-mass black holes. However, we find support for eight stellar-mass binary black holes not reported in the first LIGO-Virgo gravitational wave transient catalog GWTC-1, seven of which have been previously reported by other catalogs.

==> Data/accepted_events.csv <==
,event,catalog,in_prior,in_filter,m1_source,m2_source,M
0,GW150914,GWTC-1-confident,True,True,35.6,30.6,66.2
1,GW151012,GWTC-1-confident,False,False,23.2,13.6,36.8
2,GW151226,GWTC-1-confident,False,False,13.7,7.7,21.4
3,GW170104,GWTC-1-confident,True,False,30.8,20.0,50.8
4,GW170608,GWTC-1-confident,False,False,11.0,7.6,18.6
5,GW170729,GWTC-1-confident,True,True,50.2,34.0,84.2
6,GW170809,GWTC-1-confident,True,True,35.0,23.8,58.8
7,GW170814,GWTC-1-confident,True,False,30.6,25.2,55.8
8,GW170817,GWTC-1-confident,False,False,1.46,1.27,2.73
9,GW170818,GWTC-1-confident,True,True,35.4,26.7,62.099999999999994
10,GW170823,GWTC-1-confident,True,True,39.5,29.0,68.5
11,GW150914,IAS,True,True,34.92446973256112,30.15522359394392,65.07969332650504
12,GW151012,IAS,False,False,20.317686159275635,14.795402175963366,35.113088335239
13,GW151216,IAS,True,False,29.06145860302375,21.87823164467067,50.939690247694415
14,GW151226,IAS,False,False,11.713176739064489,8.792829331034794,20.506006070099282
15,GW170104,IAS,False,False,28.08820015782049,21.13132457485588,49.219524732676376
16,GW170121,IAS,True,False,30.137279643610714,24.84639274254184,54.983672386152556
17,GW170202,IAS,False,False,25.59251019958313,16.517675795210494,42.110185994793625
18,GW170304,IAS,True,True,40.6807823435255,33.38963964254096,74.07042198606646
19,GW170403,IAS,True,True,43.32014810376921,34.28746122996507,77.60760933373427
20,GW170425,IAS,True,True,42.76153088210561,32.55548932693751,75.31702020904312
21,GW170608,IAS,False,False,10.41112106379588,7.776552645612231,18.18767370940811
22,GW170727,IAS,True,True,38.108076702603846,30.77232222454845,68.8803989271523
23,GW170729,IAS,True,True,46.54756657696736,35.91491419971752,82.46248077668488
24,GW170809,IAS,True,True,34.10222424576712,24.80686745647405,58.90909170224117
25,GW170814,IAS,True,False,30.08041203782111,25.174586221221038,55.25499825904215
26,GW170817A,IAS,True,True,53.68169947387688,43.41465020698827,97.09634968086516
27,GW170818,IAS,True,True,33.92984456294034,27.69527811088721,61.62512267382755
28,GW170823,IAS,True,True,36.93126578421031,29.90354092256684,66.83480670677716
29,GW150914_09H_50M_45UTC-0-1,PyCBC,True,True,32.26620991206175,27.043407021026454,59.3096169330882
30,GW151011_19H_27M_49UTC-22-1,PyCBC,True,True,39.41575063293091,23.50214972575044,62.91790035868135
31,GW151012_09H_54M_43UTC-5-1,PyCBC,False,False,18.886384739647557,11.542480277648554,30.42886501729611
32,GW151205_19H_55M_25UTC-13-1,PyCBC,True,True,44.58233220259633,26.817170412990173,71.3995026155865
33,GW151216_09H_24M_16UTC-17-1,PyCBC,False,False,31.479547806652054,10.921447534853217,42.40099534150527
34,GW151216_18H_49M_30UTC-23-1,PyCBC,False,False,17.781935579540658,2.9497370334070574,20.731672612947715
35,GW151217_03H_47M_49UTC-14-1,PyCBC,False,False,38.07194554058768,6.873922164961564,44.94586770554924
36,GW151226_03H_38M_53UTC-4-1,PyCBC,False,False,12.719208451199826,6.972709512843844,19.691917964043668
37,GW170104_10H_11M_58UTC-3-1,PyCBC,False,False,26.680545900910253,16.223193445299593,42.903739346209846
38,GW170104_21H_58M_40UTC-19-1,PyCBC,True,True,56.61848684754173,23.813196990959806,80.43168383850154
39,GW170121_21H_25M_36UTC-9-1,PyCBC,False,False,26.997556309197343,20.78586348290101,47.78341979209836
40,GW170123_20H_16M_42UTC-21-1,PyCBC,False,False,29.39599216341108,18.443997437142748,47.83998960055383
41,GW170201_11H_03M_12UTC-15-1,PyCBC,False,False,36.67365204214786,10.082468388989176,46.756120431137035
42,GW170202_13H_56M_57UTC-18-1,PyCBC,False,False,26.584959689079447,11.089624835968529,37.674584525047976
43,GW170220_11H_36M_24UTC-20-1,PyCBC,True,True,43.4341916918691,18.60288307221668,62.03707476408579
44,GW170304_16H_37M_53UTC-12-1,PyCBC,True,False,32.02480992964064,22.024671054235768,54.04948098387641
45,GW170403_23H_06M_11UTC-25-1,PyCBC,True,True,36.94697119055056,23.479377446813963,60.426348637364526
46,GW170425_05H_53M_34UTC-16-1,PyCBC,True,False,30.890110160866904,20.201239235179138,51.09134939604604
47,GW170608_02H_01M_16UTC-8-1,PyCBC,False,False,10.83730352440354,6.911261680898148,17.748565205301688
48,GW170620_01H_14M_02UTC-27-1,PyCBC,False,False,22.35438653255976,13.439894413230371,35.794280945790135
49,GW170629_04H_13M_55UTC-26-1,PyCBC,False,False,36.11662906964881,5.488853619862478,41.60548268951129
50,GW170721_05H_55M_13UTC-24-1,PyCBC,False,False,25.88837803616383,17.25162968584788,43.14000772201171
51,GW170727_01H_04M_30UTC-11-1,PyCBC,True,False,29.827713238085487,21.453297630249985,51.28101086833547
52,GW170729_18H_56M_29UTC-7-1,PyCBC,True,True,38.86017310337668,22.4023671968714,61.26254030024808
53,GW170801_23H_28M_19UTC-28-1,PyCBC,False,False,19.73494780605231,10.206199433537858,29.94114723959017
54,GW170809_08H_28M_21UTC-6-1,PyCBC,False,False,29.573766896703354,20.016058375621707,49.58982527232506
55,GW170814_10H_30M_43UTC-1-1,PyCBC,True,False,27.252118729930423,23.007667540123023,50.259786270053446
56,GW170818_02H_25M_09UTC-10-1,PyCBC,True,False,30.1440432638729,21.855144671348583,51.999187935221485
57,GW170818_09H_34M_45UTC-29-1,PyCBC,True,False,37.53238396966415,15.47804571006765,53.0104296797318
58,GW170823_13H_13M_58UTC-2-1,PyCBC,True,False,30.36208014372246,21.46141727647337,51.82349742019583


==> Data/catalog.csv <==
,GPS,catalog.shortName,chi_eff,chi_eff_lower,chi_eff_unit,chi_eff_upper,chirp_mass,chirp_mass_lower,chirp_mass_source,chirp_mass_source_lower,chirp_mass_source_unit,chirp_mass_source_upper,chirp_mass_unit,chirp_mass_upper,commonName,far,far_lower,far_unit,far_upper,final_mass_source,final_mass_source_lower,final_mass_source_unit,final_mass_source_upper,jsonurl,luminosity_distance,luminosity_distance_lower,luminosity_distance_unit,luminosity_distance_upper,mass_1_source,mass_1_source_lower,mass_1_source_unit,mass_1_source_upper,mass_2_source,mass_2_source_lower,mass_2_source_unit,mass_2_source_upper,network_matched_filter_snr,network_matched_filter_snr_lower,network_matched_filter_snr_unit,network_matched_filter_snr_upper,redshift,redshift_lower,redshift_unit,redshift_upper,reference,total_mass_source,total_mass_source_lower,total_mass_source_unit,total_mass_source_upper,version
0,1128348574.5,GWTC-1-marginal,,,,,5.12,,,,,,M_sun,,151008,10.17,,yr^-1,,,,,,https://www.gw-openscience.org/eventapi/json/GWTC-1-marginal/151008/v1,,,,,,,,,,,,,8.8,,,,,,,,https://doi.org/10.7935/82H3-HH23,,,,,1
1,1128666662.2,GWTC-1-marginal,,,,,2.01,,,,,,M_sun,,151012.2,8.56,,yr^-1,,,,,,https://www.gw-openscience.org/eventapi/json/GWTC-1-marginal/151012.2/v1,,,,,,,,,,,,,9.6,,,,,,,,https://doi.org/10.7935/82H3-HH23,,,,,1
2,1131748925.7,GWTC-1-marginal,,,,,1.24,,,,,,M_sun,,151116,4.77,,yr^-1,,,,,,https://www.gw-openscience.org/eventapi/json/GWTC-1-marginal/151116/v1,,,,,,,,,,,,,9.0,,,,,,,,https://doi.org/10.7935/82H3-HH23,,,,,1
3,1164686041.9,GWTC-1-marginal,,,,,1.54,,,,,,M_sun,,161202,6.0,,yr^-1,,,,,,https://www.gw-openscience.org/eventapi/json/GWTC-1-marginal/161202/v1,,,,,,,,,,,,,10.5,,,,,,,,https://doi.org/10.7935/82H3-HH23,,,,,1
4,1165994201.4,GWTC-1-marginal,,,,,7.86,,,,,,M_sun,,161217,10.12,,yr^-1,,,,,,https://www.gw-openscience.org/eventapi/json/GWTC-1-marginal/161217/v1,,,,,,,,,,,,,10.7,,,,,,,,https://doi.org/10.7935/82H3-HH23,,,,,1
5,1170585583.8,GWTC-1-marginal,,,,,7.39,,,,,,M_sun,,170208,11.18,,yr^-1,,,,,,https://www.gw-openscience.org/eventapi/json/GWTC-1-marginal/170208/v1,,,,,,,,,,,,,10.0,,,,,,,,https://doi.org/10.7935/82H3-HH23,,,,,1
6,1171548267.0,GWTC-1-marginal,,,,,1.53,,,,,,M_sun,,170219,6.26,,yr^-1,,,,,,https://www.gw-openscience.org/eventapi/json/GWTC-1-marginal/170219/v1,,,,,,,,,,,,,9.6,,,,,,,,https://doi.org/10.7935/82H3-HH23,,,,,1
7,1175425510.7,GWTC-1-marginal,,,,,1.44,,,,,,M_sun,,170405,4.55,,yr^-1,,,,,,https://www.gw-openscience.org/eventapi/json/GWTC-1-marginal/170405/v1,,,,,,,,,,,,,9.3,,,,,,,,https://doi.org/10.7935/82H3-HH23,,,,,1
8,1176047817.0,GWTC-1-marginal,,,,,4.36,,,,,,M_sun,,170412,8.22,,yr^-1,,,,,,https://www.gw-openscience.org/eventapi/json/GWTC-1-marginal/170412/v1,,,,,,,,,,,,,9.7,,,,,,,,https://doi.org/10.7935/82H3-HH23,,,,,1
9,1176984663.0,GWTC-1-marginal,,,,,1.17,,,,,,M_sun,,170423,6.47,,yr^-1,,,,,,https://www.gw-openscience.org/eventapi/json/GWTC-1-marginal/170423/v1,,,,,,,,,,,,,8.9,,,,,,,,https://doi.org/10.7935/82H3-HH23,,,,,1
10,1181677658.8,GWTC-1-marginal,,,,,2.75,,,,,,M_sun,,170616,1.94,,yr^-1,,,,,,https://www.gw-openscience.org/eventapi/json/GWTC-1-marginal/170616/v1,,,,,,,,,,,,,9.1,,,,,,,,https://doi.org/10.7935/82H3-HH23,,,,,1
11,1182874645.8,GWTC-1-marginal,,,,,0.9,,,,,,M_sun,,170630,10.46,,yr^-1,,,,,,https://www.gw-openscience.org/eventapi/json/GWTC-1-marginal/170630/v1,,,,,,,,,,,,,9.7,,,,,,,,https://doi.org/10.7935/82H3-HH23,,,,,1
12,1183279534.3,GWTC-1-marginal,,,,,3.4,,,,,,M_sun,,170705,10.97,,yr^-1,,,,,,https://www.gw-openscience.org/eventapi/json/GWTC-1-marginal/170705/v1,,,,,,,,,,,,,9.3,,,,,,,,https://doi.org/10.7935/82H3-HH23,,,,,1
13,1184625889.8,GWTC-1-marginal,,,,,5.96,,,,,,M_sun,,170720,10.75,,yr^-1,,,,,,https://www.gw-openscience.org/eventapi/json/GWTC-1-marginal/170720/v1,,,,,,,,,,,,,13.0,,,,,,,,https://doi.org/10.7935/82H3-HH23,,,,,1
14,815043278.0,Initial_LIGO_Virgo,,,,,,,,,,,,,GRB051103,,,,,,,,,https://www.gw-openscience.org/eventapi/json/Initial_LIGO_Virgo/GRB051103/v1,,,,,,,,,,,,,,,,,,,,,https://www.ligo.org/scientists/GRB051103/index.php,,,,,1
15,1126259462.4,O1_O2-Preliminary,,,,,,,,,,,,,GW150914,,,,,,,,,https://www.gw-openscience.org/eventapi/json/O1_O2-Preliminary/GW150914/v1,,,,,,,,,,,,,,,,,,,,,https://doi.org/10.7935/K5MW2F23,,,,,1
16,1126259462.4,O1_O2-Preliminary,,,,,,,,,,,,,GW150914,,,,,,,,,https://www.gw-openscience.org/eventapi/json/O1_O2-Preliminary/GW150914/v2,,,,,,,,,,,,,,,,,,,,,https://doi.org/10.7935/K5MW2F23,,,,,2
17,1126259462.4,GWTC-1-confident,-0.01,-0.13,,0.12,,,28.6,-1.5,M_sun,1.7,,,GW150914,1e-07,,yr^-1,,63.1,-3.0,M_sun,3.4,https://www.gw-openscience.org/eventapi/json/GWTC-1-confident/GW150914/v3,440.0,-170.0,Mpc,150.0,35.6,-3.1,M_sun,4.7,30.6,-4.4,M_sun,3.0,24.4,,,,0.09,-0.03,,0.03,https://doi.org/10.7935/82H3-HH23,,,,,3
18,1128678900.4,O1_O2-Preliminary,,,,,,,,,,,,,GW151012,,,,,,,,,https://www.gw-openscience.org/eventapi/json/O1_O2-Preliminary/GW151012/v1,,,,,,,,,,,,,,,,,,,,,https://doi.org/10.7935/K5CC0XMZ,,,,,1
19,1128678900.4,O1_O2-Preliminary,,,,,,,,,,,,,GW151012,,,,,,,,,https://www.gw-openscience.org/eventapi/json/O1_O2-Preliminary/GW151012/v2,,,,,,,,,,,,,,,,,,,,,https://doi.org/10.7935/K5CC0XMZ,,,,,2
20,1128678900.4,GWTC-1-confident,0.05,-0.2,,0.31,,,15.2,-1.2,M_sun,2.1,,,GW151012,0.00792,,yr^-1,,35.6,-3.8,M_sun,10.8,https://www.gw-openscience.org/eventapi/json/GWTC-1-confident/GW151012/v3,1080.0,-490.0,Mpc,550.0,23.2,-5.5,M_sun,14.9,13.6,-4.8,M_sun,4.1,10.0,,,,0.21,-0.09,,0.09,https://doi.org/10.7935/82H3-HH23,,,,,3
21,1135136350.6,O1_O2-Preliminary,,,,,,,,,,,,,GW151226,,,,,,,,,https://www.gw-openscience.org/eventapi/json/O1_O2-Preliminary/GW151226/v1,,,,,,,,,,,,,,,,,,,,,https://doi.org/10.7935/K5H41PBP,,,,,1
22,1135136350.6,GWTC-1-confident,0.18,-0.12,,0.2,,,8.9,-0.3,M_sun,0.3,,,GW151226,1e-07,,yr^-1,,20.5,-1.5,M_sun,6.4,https://www.gw-openscience.org/eventapi/json/GWTC-1-confident/GW151226/v2,450.0,-190.0,Mpc,180.0,13.7,-3.2,M_sun,8.8,7.7,-2.5,M_sun,2.2,13.1,,,,0.09,-0.04,,0.04,https://doi.org/10.7935/82H3-HH23,,,,,2
23,1167559936.6,O1_O2-Preliminary,,,,,,,,,,,,,GW170104,,,,,,,,,https://www.gw-openscience.org/eventapi/json/O1_O2-Preliminary/GW170104/v1,,,,,,,,,,,,,,,,,,,,,https://doi.org/10.7935/K53X84K2,,,,,1
24,1167559936.6,GWTC-1-confident,-0.04,-0.21,,0.17,,,21.4,-1.8,M_sun,2.2,,,GW170104,1e-07,,yr^-1,,48.9,-4.0,M_sun,5.1,https://www.gw-openscience.org/eventapi/json/GWTC-1-confident/GW170104/v2,990.0,-430.0,Mpc,440.0,30.8,-5.6,M_sun,7.3,20.0,-4.6,M_sun,4.9,13.0,,,,0.2,-0.08,,0.08,https://doi.org/10.7935/82H3-HH23,,,,,2
25,1180922494.5,O1_O2-Preliminary,,,,,,,,,,,,,GW170608,,,,,,,,,https://www.gw-openscience.org/eventapi/json/O1_O2-Preliminary/GW170608/v1,,,,,,,,,,,,,,,,,,,,,https://doi.org/10.7935/K51R6NJQ,,,,,1
26,1180922494.5,O1_O2-Preliminary,,,,,,,,,,,,,GW170608,,,,,,,,,https://www.gw-openscience.org/eventapi/json/O1_O2-Preliminary/GW170608/v2,,,,,,,,,,,,,,,,,,,,,https://doi.org/10.7935/K51R6NJQ,,,,,2
27,1180922494.5,GWTC-1-confident,0.03,-0.07,,0.19,,,7.9,-0.2,M_sun,0.2,,,GW170608,1e-07,,yr^-1,,17.8,-0.7,M_sun,3.4,https://www.gw-openscience.org/eventapi/json/GWTC-1-confident/GW170608/v3,320.0,-110.0,Mpc,120.0,11.0,-1.7,M_sun,5.5,7.6,-2.2,M_sun,1.4,14.9,,,,0.07,-0.02,,0.02,https://doi.org/10.7935/82H3-HH23,,,,,3
28,1185389807.3,GWTC-1-confident,0.37,-0.25,,0.21,,,35.4,-4.8,M_sun,6.5,,,GW170729,0.02,,yr^-1,,79.5,-10.2,M_sun,14.7,https://www.gw-openscience.org/eventapi/json/GWTC-1-confident/GW170729/v1,2840.0,-1360.0,Mpc,1400.0,50.2,-10.2,M_sun,16.2,34.0,-10.1,M_sun,9.1,10.2,,,,0.49,-0.21,,0.19,https://doi.org/10.7935/82H3-HH23,,,,,1
29,1186302519.8,GWTC-1-confident,0.08,-0.17,,0.17,,,24.9,-1.7,M_sun,2.1,,,GW170809,1e-07,,yr^-1,,56.3,-3.8,M_sun,5.2,https://www.gw-openscience.org/eventapi/json/GWTC-1-confident/GW170809/v1,1030.0,-390.0,Mpc,320.0,35.0,-5.9,M_sun,8.3,23.8,-5.2,M_sun,5.1,12.4,,,,0.2,-0.07,,0.05,https://doi.org/10.7935/82H3-HH23,,,,,1
30,1186741861.5,O1_O2-Preliminary,,,,,,,,,,,,,GW170814,,,,,,,,,https://www.gw-openscience.org/eventapi/json/O1_O2-Preliminary/GW170814/v1,,,,,,,,,,,,,,,,,,,,,https://doi.org/10.7935/K5MP519B,,,,,1
31,1186741861.5,O1_O2-Preliminary,,,,,,,,,,,,,GW170814,,,,,,,,,https://www.gw-openscience.org/eventapi/json/O1_O2-Preliminary/GW170814/v2,,,,,,,,,,,,,,,,,,,,,https://doi.org/10.7935/K5MP519B,,,,,2
32,1186741861.5,GWTC-1-confident,0.07,-0.12,,0.12,,,24.1,-1.1,M_sun,1.4,,,GW170814,1e-07,,yr^-1,,53.2,-2.4,M_sun,3.2,https://www.gw-openscience.org/eventapi/json/GWTC-1-confident/GW170814/v3,600.0,-220.0,Mpc,150.0,30.6,-3.0,M_sun,5.6,25.2,-4.0,M_sun,2.8,15.9,,,,0.12,-0.04,,0.03,https://doi.org/10.7935/82H3-HH23,,,,,3
33,1187008882.4,O1_O2-Preliminary,,,,,,,,,,,,,GW170817,,,,,,,,,https://www.gw-openscience.org/eventapi/json/O1_O2-Preliminary/GW170817/v1,,,,,,,,,,,,,,,,,,,,,https://doi.org/10.7935/K5B8566F,,,,,1
34,1187008882.4,O1_O2-Preliminary,,,,,,,,,,,,,GW170817,,,,,,,,,https://www.gw-openscience.org/eventapi/json/O1_O2-Preliminary/GW170817/v2,,,,,,,,,,,,,,,,,,,,,https://doi.org/10.7935/K5B8566F,,,,,2
35,1187008882.4,GWTC-1-confident,0.0,-0.01,,0.02,,,1.186,-0.001,M_sun,0.001,,,GW170817,1e-07,,yr^-1,,2.8,,M_sun,,https://www.gw-openscience.org/eventapi/json/GWTC-1-confident/GW170817/v3,40.0,-15.0,Mpc,7.0,1.46,-0.1,M_sun,0.12,1.27,-0.09,M_sun,0.09,33.0,,,,0.01,-0.0,,0.0,https://doi.org/10.7935/82H3-HH23,,,,,3
36,1187058327.1,GWTC-1-confident,-0.09,-0.21,,0.18,,,26.5,-1.7,M_sun,2.1,,,GW170818,4.2000000000000004e-05,,yr^-1,,59.4,-3.8,M_sun,4.9,https://www.gw-openscience.org/eventapi/json/GWTC-1-confident/GW170818/v1,1060.0,-380.0,Mpc,420.0,35.4,-4.7,M_sun,7.5,26.7,-5.2,M_sun,4.3,11.3,,,,0.21,-0.07,,0.07,https://doi.org/10.7935/82H3-HH23,,,,,1
37,1187529256.5,GWTC-1-confident,0.09,-0.26,,0.22,,,29.2,-3.6,M_sun,4.6,,,GW170823,1e-07,,yr^-1,,65.4,-7.4,M_sun,10.1,https://www.gw-openscience.org/eventapi/json/GWTC-1-confident/GW170823/v1,1940.0,-900.0,Mpc,970.0,39.5,-6.7,M_sun,11.2,29.0,-7.8,M_sun,6.7,11.5,,,,0.35,-0.15,,0.15,https://doi.org/10.7935/82H3-HH23,,,,,1
38,1238782700.3,GWTC-2,-0.03,-0.19,,0.13,23.8,-1.7,18.3,-1.2,M_sun,1.8,M_sun,1.4,GW190408_181802,1e-05,,1/yr,,41.0,-2.7,M_sun,3.8,https://www.gw-openscience.org/eventapi/json/GWTC-2/GW190408_181802/v1,1580.0,-590.0,Mpc,400.0,24.5,-3.4,M_sun,5.1,18.3,-3.5,M_sun,3.2,14.67360038139546,,,,0.3,-0.1,,0.06,/GWTC-2/,42.9,-2.9,M_sun,4.1,1
39,1239082262.2,O3_Discovery_Papers,,,,,,,,,,,,,GW190412,,,,,,,,,https://www.gw-openscience.org/eventapi/json/O3_Discovery_Papers/GW190412/v1,,,,,,,,,,,,,,,,,,,,,/o3_eventdata_docs,,,,,1
40,1239082262.2,O3_Discovery_Papers,0.25,-0.11,,0.08,15.2,-0.1,13.3,-0.4,M_sun,0.4,M_sun,0.3,GW190412,,,,,,,,,https://www.gw-openscience.org/eventapi/json/O3_Discovery_Papers/GW190412/v2,740.0,-160.0,Mpc,130.0,30.1,-5.3,M_sun,4.6,8.3,-0.9,M_sun,1.6,19.0,-0.3,,0.2,0.15,-0.03,,0.03,/o3_eventdata_docs/,38.4,-3.9,M_sun,3.8,2
41,1239082262.2,GWTC-2,0.25,-0.11,,0.08,15.2,-0.2,13.3,-0.3,M_sun,0.4,M_sun,0.2,GW190412,1e-05,,1/yr,,37.3,-3.9,M_sun,3.9,https://www.gw-openscience.org/eventapi/json/GWTC-2/GW190412/v3,740.0,-170.0,Mpc,140.0,30.0,-5.1,M_sun,4.7,8.3,-0.9,M_sun,1.6,18.86182683162956,,,,0.15,-0.03,,0.03,/GWTC-2/,38.4,-3.7,M_sun,3.8,3
42,1239168612.5,GWTC-2,0.01,-0.33,,0.29,40.1,-6.6,24.0,-3.7,M_sun,5.4,M_sun,8.0,GW190413_052954,0.07168326663702794,,1/yr,,54.3,-8.4,M_sun,12.4,https://www.gw-openscience.org/eventapi/json/GWTC-2/GW190413_052954/v1,4100.0,-1890.0,Mpc,2410.0,33.4,-7.4,M_sun,12.4,23.4,-6.3,M_sun,6.7,8.555396161858269,,,,0.66,-0.27,,0.3,/GWTC-2/,56.9,-8.9,M_sun,13.1,1
43,1239198206.7,GWTC-2,-0.01,-0.28,,0.24,57.9,-9.2,31.9,-4.6,M_sun,7.3,M_sun,8.5,GW190413_134308,0.043657319879159086,,1/yr,,72.8,-10.3,M_sun,15.2,https://www.gw-openscience.org/eventapi/json/GWTC-2/GW190413_134308/v1,5150.0,-2340.0,Mpc,2440.0,45.4,-9.6,M_sun,13.6,30.9,-9.6,M_sun,10.2,9.030693020279005,,,,0.8,-0.31,,0.3,/GWTC-2/,76.1,-10.6,M_sun,15.9,1
44,1239917954.3,GWTC-2,-0.05,-0.26,,0.23,47.0,-6.0,30.7,-3.9,M_sun,5.5,M_sun,6.8,GW190421_213856,0.0007738314255311893,,1/yr,,68.6,-8.1,M_sun,11.7,https://www.gw-openscience.org/eventapi/json/GWTC-2/GW190421_213856/v1,3150.0,-1420.0,Mpc,1370.0,40.6,-6.6,M_sun,10.4,31.4,-8.2,M_sun,7.5,10.55069569549375,,,,0.53,-0.21,,0.18,/GWTC-2/,71.8,-8.6,M_sun,12.5,1
45,1240164426.1,GWTC-2,0.15,-0.22,,0.22,43.7,-5.0,30.3,-4.2,M_sun,5.7,M_sun,6.2,GW190424_180648,0.7822864941910456,,1/yr,,67.1,-9.2,M_sun,12.5,https://www.gw-openscience.org/eventapi/json/GWTC-2/GW190424_180648/v1,2550.0,-1330.0,Mpc,1560.0,39.5,-6.9,M_sun,10.9,31.0,-7.3,M_sun,7.4,10.03894424438477,,,,0.45,-0.21,,0.22,/GWTC-2/,70.7,-9.8,M_sun,13.4,1
46,1240215503.0,O3_Discovery_Papers,0.012,-0.013,,0.015,1.4868,-0.0003,1.44,-0.02,M_sun,0.02,M_sun,0.0003,GW190425,,,,,,,,,https://www.gw-openscience.org/eventapi/json/O3_Discovery_Papers/GW190425/v1,159.0,-72.0,Mpc,69.0,1.74,-0.09,M_sun,0.17,1.56,-0.14,M_sun,0.08,12.46,-0.43,,0.29,0.04,-0.02,,0.01,/o3_eventdata_docs/,3.3,-0.1,M_sun,0.1,1
47,1240215503.0,GWTC-2,0.06,-0.05,,0.11,1.49,-0.0006,1.44,-0.02,M_sun,0.02,M_sun,0.0008,GW190425,0.000751854698112682,,1/yr,,,,,,https://www.gw-openscience.org/eventapi/json/GWTC-2/GW190425/v2,160.0,-70.0,Mpc,70.0,2.0,-0.3,M_sun,0.6,1.4,-0.3,M_sun,0.3,13.02922972476558,,,,0.03,-0.02,,0.01,/GWTC-2/,3.4,-0.1,M_sun,0.3,2
48,1240327333.3,GWTC-2,-0.03,-0.3,,0.33,2.6,-0.01,2.41,-0.08,M_sun,0.08,M_sun,0.01,GW190426_152155,1.443741335492165,,1/yr,,,,,,https://www.gw-openscience.org/eventapi/json/GWTC-2/GW190426_152155/v1,380.0,-160.0,Mpc,190.0,5.7,-2.3,M_sun,4.0,1.5,-0.5,M_sun,0.8,10.12041364677255,,,,0.08,-0.03,,0.04,/GWTC-2/,7.2,-1.5,M_sun,3.5,1
49,1240944862.3,GWTC-2,-0.02,-0.26,,0.2,38.8,-5.9,30.1,-4.0,M_sun,4.2,M_sun,5.5,GW190503_185404,1e-05,,1/yr,,68.2,-7.5,M_sun,8.7,https://www.gw-openscience.org/eventapi/json/GWTC-2/GW190503_185404/v1,1520.0,-660.0,Mpc,710.0,42.9,-7.8,M_sun,9.2,28.5,-7.9,M_sun,7.5,12.09959960690361,,,,0.29,-0.11,,0.11,/GWTC-2/,71.3,-8.0,M_sun,9.3,1
50,1241719652.4,GWTC-2,0.03,-0.13,,0.13,18.6,-0.8,14.5,-1.0,M_sun,1.3,M_sun,0.9,GW190512_180714,1e-05,,1/yr,,34.2,-3.4,M_sun,3.9,https://www.gw-openscience.org/eventapi/json/GWTC-2/GW190512_180714/v1,1490.0,-590.0,Mpc,530.0,23.0,-5.7,M_sun,5.4,12.5,-2.5,M_sun,3.5,12.26449406234808,,,,0.28,-0.1,,0.09,/GWTC-2/,35.6,-3.4,M_sun,3.9,1
51,1241816086.8,GWTC-2,0.12,-0.18,,0.29,29.7,-2.6,21.5,-1.9,M_sun,3.6,M_sun,6.1,GW190513_205428,1e-05,,1/yr,,51.3,-5.8,M_sun,8.1,https://www.gw-openscience.org/eventapi/json/GWTC-2/GW190513_205428/v1,2160.0,-800.0,Mpc,940.0,35.3,-9.0,M_sun,9.6,18.1,-4.2,M_sun,7.3,12.28987773592599,,,,0.39,-0.13,,0.14,/GWTC-2/,53.6,-5.9,M_sun,8.6,1
52,1241852074.8,GWTC-2,-0.16,-0.32,,0.28,48.9,-7.8,27.4,-4.3,M_sun,6.9,M_sun,7.4,GW190514_065416,0.5266876793595081,,1/yr,,61.6,-9.2,M_sun,16.0,https://www.gw-openscience.org/eventapi/json/GWTC-2/GW190514_065416/v1,4930.0,-2410.0,Mpc,2760.0,36.9,-7.3,M_sun,13.4,27.5,-7.7,M_sun,8.2,8.304493549646196,,,,0.77,-0.33,,0.34,/GWTC-2/,64.2,-9.6,M_sun,16.6,1
53,1242107479.8,GWTC-2,0.53,-0.19,,0.2,36.1,-3.5,26.0,-4.0,M_sun,4.2,M_sun,4.0,GW190517_055101,5.720513515363399e-05,,1/yr,,57.8,-9.1,M_sun,9.4,https://www.gw-openscience.org/eventapi/json/GWTC-2/GW190517_055101/v1,2110.0,-1000.0,Mpc,1790.0,36.4,-7.8,M_sun,11.8,24.8,-7.1,M_sun,6.9,10.24122163775042,,,,0.38,-0.16,,0.26,/GWTC-2/,61.9,-9.6,M_sun,10.0,1
54,1242315362.4,GWTC-2,0.33,-0.22,,0.19,65.9,-10.3,43.5,-6.8,M_sun,6.8,M_sun,7.5,GW190519_153544,1e-05,,1/yr,,98.7,-14.2,M_sun,13.5,https://www.gw-openscience.org/eventapi/json/GWTC-2/GW190519_153544/v1,2850.0,-1140.0,Mpc,2020.0,64.5,-13.2,M_sun,11.3,39.9,-10.6,M_sun,11.0,12.04985270704691,,,,0.49,-0.17,,0.27,/GWTC-2/,104.2,-14.9,M_sun,14.5,1
55,1242442967.4,O3_Discovery_Papers,,,,,,,,,,,,,GW190521,,,,,,,,,https://www.gw-openscience.org/eventapi/json/O3_Discovery_Papers/GW190521/v1,,,,,,,,,,,,,,,,,,,,,/o3_eventdata_docs/,,,,,1
56,1242442967.4,O3_Discovery_Papers,0.08,-0.36,,0.27,117.0,-14.0,64.0,-8.0,,13.0,,12.0,GW190521,,,,,,,,,https://www.gw-openscience.org/eventapi/json/O3_Discovery_Papers/GW190521/v2,5300.0,-2600.0,,2400.0,85.0,-14.0,,21.0,66.0,-18.0,,17.0,14.6,-0.4,,0.4,0.82,-0.34,,0.28,/o3_eventdata_docs/,150.0,-17.0,,29.0,2
57,1242442967.4,GWTC-2,0.06,-0.37,,0.31,116.3,-17.1,66.9,-9.2,M_sun,15.5,M_sun,14.9,GW190521,0.0002039635028,,1/yr,,150.3,-20.0,M_sun,35.8,https://www.gw-openscience.org/eventapi/json/GWTC-2/GW190521/v3,4530.0,-2130.0,Mpc,2300.0,91.4,-17.5,M_sun,29.3,66.8,-20.7,M_sun,20.7,14.376046048896756,,,,0.72,-0.29,,0.29,/GWTC-2/,157.9,-20.9,M_sun,37.4,3
58,1242459857.5,GWTC-2,0.09,-0.13,,0.1,39.9,-2.9,31.9,-2.4,M_sun,3.1,M_sun,2.2,GW190521_074359,1e-05,,1/yr,,70.7,-4.2,M_sun,6.4,https://www.gw-openscience.org/eventapi/json/GWTC-2/GW190521_074359/v1,1280.0,-570.0,Mpc,380.0,42.1,-4.9,M_sun,5.9,32.7,-6.2,M_sun,5.4,24.38410871911596,,,,0.25,-0.1,,0.06,/GWTC-2/,74.4,-4.6,M_sun,6.8,1
59,1242984073.8,GWTC-2,0.13,-0.28,,0.29,36.1,-6.1,24.2,-4.4,M_sun,11.9,M_sun,34.0,GW190527_092055,0.062270351314133505,,1/yr,,55.9,-10.1,M_sun,26.4,https://www.gw-openscience.org/eventapi/json/GWTC-2/GW190527_092055/v1,3100.0,-1640.0,Mpc,4850.0,36.2,-9.5,M_sun,19.1,22.8,-8.1,M_sun,12.7,8.867476217742222,,,,0.53,-0.25,,0.61,/GWTC-2/,58.5,-10.6,M_sun,27.9,1
60,1243533585.1,GWTC-2,0.1,-0.25,,0.25,74.0,-13.4,48.3,-8.0,M_sun,8.6,M_sun,10.5,GW190602_175927,1.1478437256536947e-05,,1/yr,,108.8,-14.8,M_sun,17.2,https://www.gw-openscience.org/eventapi/json/GWTC-2/GW190602_175927/v1,2990.0,-1260.0,Mpc,2020.0,67.2,-12.6,M_sun,16.0,47.4,-16.6,M_sun,13.4,12.13087548611321,,,,0.51,-0.19,,0.27,/GWTC-2/,114.1,-15.7,M_sun,18.5,1
61,1245035079.3,GWTC-2,0.34,-0.25,,0.21,58.3,-10.7,37.5,-5.7,M_sun,7.8,M_sun,9.0,GW190620_030421,0.0029209383726319974,,1/yr,,85.4,-11.4,M_sun,15.9,https://www.gw-openscience.org/eventapi/json/GWTC-2/GW190620_030421/v1,3160.0,-1430.0,Mpc,1670.0,55.4,-12.0,M_sun,15.8,35.0,-11.4,M_sun,11.6,10.91846314686192,,,,0.54,-0.21,,0.22,/GWTC-2/,90.1,-12.1,M_sun,17.3,1
62,1245955943.2,GWTC-2,0.1,-0.13,,0.12,29.5,-1.6,24.8,-2.0,M_sun,2.1,M_sun,1.6,GW190630_185205,1e-05,,1/yr,,56.1,-4.6,M_sun,4.5,https://www.gw-openscience.org/eventapi/json/GWTC-2/GW190630_185205/v1,930.0,-400.0,Mpc,560.0,35.0,-5.7,M_sun,6.9,23.6,-5.1,M_sun,5.2,15.64051208963232,,,,0.19,-0.07,,0.1,/GWTC-2/,58.8,-4.8,M_sun,4.7,1
63,1246048404.6,GWTC-2,-0.06,-0.28,,0.23,55.8,-7.9,40.2,-4.7,M_sun,5.2,M_sun,7.4,GW190701_203306,0.010861368605368522,,1/yr,,90.0,-8.6,M_sun,10.8,https://www.gw-openscience.org/eventapi/json/GWTC-2/GW190701_203306/v1,2140.0,-730.0,Mpc,790.0,53.6,-7.8,M_sun,11.7,40.8,-11.5,M_sun,8.3,11.58996006414267,,,,0.38,-0.12,,0.12,/GWTC-2/,94.1,-9.3,M_sun,11.6,1
64,1246487219.3,GWTC-2,0.32,-0.3,,0.25,77.0,-16.9,42.0,-6.2,M_sun,8.4,M_sun,10.0,GW190706_222641,1e-05,,1/yr,,96.3,-13.2,M_sun,16.7,https://www.gw-openscience.org/eventapi/json/GWTC-2/GW190706_222641/v1,5070.0,-2110.0,Mpc,2570.0,64.0,-15.2,M_sun,15.2,38.5,-12.4,M_sun,12.5,12.34834506062684,,,,0.79,-0.28,,0.31,/GWTC-2/,101.6,-13.5,M_sun,17.9,1
65,1246527224.2,GWTC-2,-0.05,-0.08,,0.1,9.89,-0.09,8.5,-0.4,M_sun,0.6,M_sun,0.1,GW190707_093326,1e-05,,1/yr,,19.2,-1.3,M_sun,1.9,https://www.gw-openscience.org/eventapi/json/GWTC-2/GW190707_093326/v1,800.0,-380.0,Mpc,370.0,11.5,-1.7,M_sun,3.3,8.4,-1.6,M_sun,1.4,12.97817936002082,,,,0.16,-0.07,,0.07,/GWTC-2/,20.0,-1.3,M_sun,1.9,1
66,1246663515.4,GWTC-2,0.02,-0.08,,0.1,15.5,-0.2,13.1,-0.6,M_sun,0.9,M_sun,0.3,GW190708_232457,2.8252506364808675e-05,,1/yr,,29.4,-1.7,M_sun,2.5,https://www.gw-openscience.org/eventapi/json/GWTC-2/GW190708_232457/v1,900.0,-400.0,Mpc,330.0,17.5,-2.3,M_sun,4.7,13.1,-2.7,M_sun,2.0,13.07130069939341,,,,0.18,-0.07,,0.06,/GWTC-2/,30.8,-1.8,M_sun,2.5,1
67,1247608532.9,GWTC-2,0.35,-0.32,,0.28,39.6,-6.9,22.7,-3.7,M_sun,5.9,M_sun,9.1,GW190719_215514,1.559222128828275,,1/yr,,52.9,-9.5,M_sun,15.6,https://www.gw-openscience.org/eventapi/json/GWTC-2/GW190719_215514/v1,4610.0,-2170.0,Mpc,2840.0,35.2,-9.9,M_sun,16.9,20.2,-6.5,M_sun,8.1,7.993907515410997,,,,0.73,-0.3,,0.35,/GWTC-2/,55.8,-10.0,M_sun,16.3,1
68,1247616534.7,GWTC-2,0.18,-0.12,,0.14,10.4,-0.1,8.9,-0.8,M_sun,0.5,M_sun,0.2,GW190720_000836,1e-05,,1/yr,,20.3,-2.3,M_sun,4.5,https://www.gw-openscience.org/eventapi/json/GWTC-2/GW190720_000836/v1,810.0,-330.0,Mpc,710.0,13.3,-3.0,M_sun,6.6,7.8,-2.2,M_sun,2.2,11.6960978153441,,,,0.16,-0.06,,0.12,/GWTC-2/,21.3,-2.3,M_sun,4.3,1
69,1248242632.0,GWTC-2,0.12,-0.25,,0.26,45.1,-5.8,28.1,-3.4,M_sun,4.9,M_sun,5.3,GW190727_060333,1e-05,,1/yr,,62.6,-7.0,M_sun,10.2,https://www.gw-openscience.org/eventapi/json/GWTC-2/GW190727_060333/v1,3600.0,-1510.0,Mpc,1560.0,37.2,-5.9,M_sun,9.4,28.8,-7.9,M_sun,6.6,12.29941092425987,,,,0.6,-0.22,,0.2,/GWTC-2/,65.8,-7.4,M_sun,10.9,1
70,1248331528.5,GWTC-2,0.12,-0.07,,0.19,10.1,-0.08,8.6,-0.3,M_sun,0.5,M_sun,0.09,GW190728_064510,1e-05,,1/yr,,19.5,-1.3,M_sun,4.6,https://www.gw-openscience.org/eventapi/json/GWTC-2/GW190728_064510/v1,890.0,-370.0,Mpc,250.0,12.2,-2.2,M_sun,7.1,8.1,-2.6,M_sun,1.7,13.64274847591606,,,,0.18,-0.07,,0.05,/GWTC-2/,20.5,-1.3,M_sun,4.5,1
71,1248617394.6,GWTC-2,0.08,-0.24,,0.24,47.2,-8.1,28.4,-4.5,M_sun,6.8,M_sun,6.8,GW190731_140936,0.20584212311867794,,1/yr,,63.9,-9.8,M_sun,14.4,https://www.gw-openscience.org/eventapi/json/GWTC-2/GW190731_140936/v1,3970.0,-2070.0,Mpc,2560.0,39.3,-8.2,M_sun,11.8,28.0,-8.4,M_sun,8.9,8.460146466288636,,,,0.65,-0.3,,0.32,/GWTC-2/,67.1,-10.2,M_sun,15.3,1
72,1248834439.9,GWTC-2,-0.01,-0.26,,0.25,43.2,-6.1,26.7,-3.8,M_sun,5.2,M_sun,6.4,GW190803_022701,0.026934317250435554,,1/yr,,59.9,-7.9,M_sun,11.2,https://www.gw-openscience.org/eventapi/json/GWTC-2/GW190803_022701/v1,3690.0,-1690.0,Mpc,2040.0,36.1,-6.7,M_sun,10.2,26.7,-7.6,M_sun,7.1,8.614396126273874,,,,0.61,-0.24,,0.26,/GWTC-2/,62.7,-8.4,M_sun,11.8,1
73,1249852257.0,O3_Discovery_Papers,-0.002,-0.061,,0.06,6.41,-0.02,6.09,-0.06,M_sun,0.06,M_sun,0.02,GW190814,,,,,,,,,https://www.gw-openscience.org/eventapi/json/O3_Discovery_Papers/GW190814/v1,241.0,-45.0,Mpc,41.0,23.2,-1.0,M_sun,1.1,2.59,-0.09,M_sun,0.08,25.0,-0.2,,0.1,0.053,-0.01,,0.009,/o3_eventdata_docs/,25.8,-0.9,M_sun,1.0,1
74,1249852257.0,GWTC-2,0.0,-0.06,,0.06,6.41,-0.02,6.09,-0.06,M_sun,0.06,M_sun,0.02,GW190814,1e-05,,1/yr,,25.6,-0.9,M_sun,1.0,https://www.gw-openscience.org/eventapi/json/GWTC-2/GW190814/v2,240.0,-50.0,Mpc,40.0,23.2,-1.0,M_sun,1.1,2.59,-0.09,M_sun,0.08,22.17523325999954,,,,0.05,-0.01,,0.009,/GWTC-2/,25.8,-0.9,M_sun,1.0,2
75,1251009263.8,GWTC-2,0.19,-0.16,,0.15,34.6,-2.7,24.8,-2.0,M_sun,3.3,M_sun,2.9,GW190828_063405,1e-05,,1/yr,,54.5,-4.0,M_sun,6.9,https://www.gw-openscience.org/eventapi/json/GWTC-2/GW190828_063405/v1,2220.0,-950.0,Mpc,630.0,31.8,-3.9,M_sun,5.8,25.9,-4.6,M_sun,4.4,16.0359229190588,,,,0.4,-0.15,,0.09,/GWTC-2/,57.5,-4.4,M_sun,7.5,1
76,1251010527.9,GWTC-2,0.08,-0.16,,0.16,17.4,-0.7,13.3,-0.9,M_sun,1.2,M_sun,0.6,GW190828_065509,1e-05,,1/yr,,32.9,-4.5,M_sun,5.7,https://www.gw-openscience.org/eventapi/json/GWTC-2/GW190828_065509/v1,1660.0,-610.0,Mpc,630.0,23.8,-7.0,M_sun,7.2,10.2,-2.1,M_sun,3.5,11.12790886853085,,,,0.31,-0.1,,0.1,/GWTC-2/,34.1,-4.5,M_sun,5.5,1
77,1252064527.7,GWTC-2,-0.03,-0.36,,0.44,51.4,-12.1,29.5,-6.3,M_sun,17.5,M_sun,36.1,GW190909_114149,1.1112276612026477,,1/yr,,68.3,-14.5,M_sun,52.5,https://www.gw-openscience.org/eventapi/json/GWTC-2/GW190909_114149/v1,4770.0,-2660.0,Mpc,3700.0,43.2,-12.2,M_sun,50.7,27.6,-10.9,M_sun,13.0,8.543047309881066,,,,0.75,-0.37,,0.45,/GWTC-2/,71.2,-15.0,M_sun,54.3,1
78,1252150105.3,GWTC-2,0.02,-0.18,,0.19,44.0,-3.7,33.9,-3.9,M_sun,4.3,M_sun,4.7,GW190910_112807,1.8852694587530696e-05,,1/yr,,75.0,-8.5,M_sun,8.7,https://www.gw-openscience.org/eventapi/json/GWTC-2/GW190910_112807/v1,1570.0,-640.0,Mpc,1070.0,43.5,-6.2,M_sun,7.6,35.1,-7.0,M_sun,6.3,13.41737344451953,,,,0.29,-0.11,,0.17,/GWTC-2/,78.7,-9.0,M_sun,9.5,1
79,1252627040.7,GWTC-2,0.03,-0.24,,0.19,33.3,-3.7,25.1,-2.6,M_sun,3.1,M_sun,3.3,GW190915_235702,1e-05,,1/yr,,56.8,-5.8,M_sun,7.1,https://www.gw-openscience.org/eventapi/json/GWTC-2/GW190915_235702/v1,1700.0,-640.0,Mpc,710.0,34.9,-6.2,M_sun,9.5,24.4,-6.0,M_sun,5.5,13.07209167194663,,,,0.32,-0.11,,0.11,/GWTC-2/,59.5,-6.2,M_sun,7.5,1
80,1253326744.8,GWTC-2,0.03,-0.09,,0.3,6.44,-0.03,5.8,-0.2,M_sun,0.2,M_sun,0.04,GW190924_021846,1e-05,,1/yr,,13.3,-1.0,M_sun,5.2,https://www.gw-openscience.org/eventapi/json/GWTC-2/GW190924_021846/v1,570.0,-220.0,Mpc,220.0,8.8,-2.0,M_sun,7.0,5.0,-1.9,M_sun,1.3,13.15903752184739,,,,0.12,-0.04,,0.04,/GWTC-2/,13.9,-0.9,M_sun,5.1,1
81,1253755327.5,GWTC-2,0.03,-0.27,,0.27,56.4,-15.0,34.3,-6.5,M_sun,8.6,M_sun,16.6,GW190929_012149,0.020161443585491597,,1/yr,,87.5,-14.1,M_sun,20.7,https://www.gw-openscience.org/eventapi/json/GWTC-2/GW190929_012149/v1,3680.0,-1680.0,Mpc,2980.0,64.7,-18.9,M_sun,22.4,25.7,-9.7,M_sun,14.4,9.875628916044713,,,,0.61,-0.24,,0.38,/GWTC-2/,90.6,-14.1,M_sun,21.2,1
82,1253885759.2,GWTC-2,0.14,-0.15,,0.31,9.8,-0.2,8.5,-0.5,M_sun,0.5,M_sun,0.2,GW190930_133541,0.03309219802659227,,1/yr,,19.3,-1.5,M_sun,9.3,https://www.gw-openscience.org/eventapi/json/GWTC-2/GW190930_133541/v1,780.0,-330.0,Mpc,370.0,12.3,-2.3,M_sun,12.5,7.8,-3.3,M_sun,1.7,9.837638319153829,,,,0.16,-0.06,,0.07,/GWTC-2/,20.3,-1.5,M_sun,9.0,1
83,968654557.9,Initial_LIGO_Virgo,,,,,,,,,,,,,blind_injection,,,,,,,,,https://www.gw-openscience.org/eventapi/json/Initial_LIGO_Virgo/blind_injection/v1,,,,,,,,,,,,,,,,,,,,,https://www.ligo.org/scientists/GW100916/index.php,,,,,1
0,1126259462.411,IAS,-0.044861165365044864,-0.10727321955737071,,0.015615525533401363,30.866627417602327,30.040979320476815,28.200086340784413,27.99735058827664,,28.47524168765619,,31.710677987690918,GW150914,,,,,,,,,,447.8413125141812,340.68047455415706,,544.9505413558869,34.92446973256112,33.83586478848589,,36.656895801134716,30.155223593943916,28.621048205487327,,31.281488325128915,,,,,0.09455790470263313,0.07299364722945989,,0.11362278626197801,https://github.com/jroulet/O2_samples/,65.139741839672,64.68080910178031,,65.78111774724488,1
1,1128678900.428,IAS,-0.04974444058908163,-0.12095594219752707,,0.028391158159069382,18.04487323602445,17.743429799737008,15.050034327617887,15.4016869841016,,14.780939475296838,,18.353982909567158,GW151012,,,,,,,,,,1005.7369735110125,747.2046576496685,,1251.4534075591885,20.317686159275635,19.16676690329025,,22.375524395170284,14.795402175963366,13.60376409565974,,15.723489684122008,,,,,0.19899216461658303,0.15204456616036102,,0.2417331753669577,https://github.com/jroulet/O2_samples/,35.22835913010209,35.85768756099862,,35.22678521661248,1
2,1134293073.164,IAS,0.8377134966227482,0.7349147228339447,,0.9205002747075268,31.641473810578724,30.286060399076376,21.848915008482354,22.541865738670925,,21.315064288722382,,32.95934760634751,GW151216,,,,,,,,,,2561.4414590473934,1873.5004616594042,,3245.667280856762,29.06145860302375,28.490077215615308,,30.985012822849576,21.87823164467067,20.34904107041135,,22.73235633953633,,,,,0.4481942832536366,0.34354719126554667,,0.5462936053064601,https://github.com/jroulet/O2_samples/,51.22644551669008,52.94952676981222,,50.062870128683016,1
3,1135136350.585,IAS,0.1667262668655844,0.13470867311279924,,0.21430714186890615,9.705543731520638,9.673696739528225,8.819698824042275,8.986520033989946,,8.699705827065854,,9.740613817684565,GW151226,,,,,,,,,,477.564631114739,357.7483799659017,,576.0979354637176,11.713176739064489,10.92992350698153,,13.338454804353526,8.792829331034794,7.86392811159629,,9.428865748760401,,,,,0.10043936024930614,0.07646749831293465,,0.11964864230010154,https://github.com/jroulet/O2_samples/,20.512039898101126,20.74023906895721,,20.9002205972522,1
4,1167559936.582,IAS,-0.05966295052218945,-0.14505788058967756,,0.027354556394777046,25.547432685997094,24.74773444525494,21.110034512883864,21.305544593399578,,21.0958225032941,,26.400658134593122,GW170104,,,,,,,,,,1069.2574890330611,798.6279442779023,,1308.7173915423054,28.088200157820495,26.944646418040683,,29.750703604755365,21.13132457485588,19.808858094398673,,22.4012124507431,,,,,0.21020326472725565,0.16156310094611478,,0.2514637971793077,https://github.com/jroulet/O2_samples/,49.31182200873026,49.7934309857377,,49.30217056888185,1
5,1169069154.565,IAS,-0.2939798242614635,-0.44198327664064696,,-0.1356678044381562,29.637595356484972,27.919787016541694,23.706302184767825,23.93642320152579,,23.765162505288338,,31.701911297736117,GW170121,,,,,,,,,,1301.2469973515135,825.0333951098878,,1812.877666523873,30.137279643610714,29.75141201023881,,31.24298422367662,24.846392742541838,23.965567683441204,,25.451964837783233,,,,,0.25019900301145337,0.16641432938744125,,0.3339656857251304,https://github.com/jroulet/O2_samples/,54.94443444607461,55.540958468278355,,55.12947869563482,1
6,1170079035.715,IAS,-0.17534558927804209,-0.36818987191517893,,0.12171789245767418,22.35370169043195,21.285864701189965,17.12019756197452,17.20857501327208,,18.55398172253765,,25.743949200211787,GW170202,,,,,,,,,,1636.4422605978161,1223.38617710525,,2156.91311681598,25.59251019958313,22.845932456936307,,28.95291269467728,16.517675795210494,14.362325328056189,,18.011990893177565,,,,,0.30569180697315707,0.23693360343743067,,0.3875161453317826,https://github.com/jroulet/O2_samples/,41.80718288943941,40.69561518046566,,44.362904179510714,1
7,1172680691.356,IAS,0.16662099652960533,-0.0020665508912316296,,0.33299074895502484,47.9938896576876,44.51649146199043,31.917216340925428,32.15270180860207,,31.979411481768572,,51.95526798715176,GW170304,,,,,,,,,,2944.212317356811,2137.422302938985,,3816.464640156871,40.6807823435255,40.23196433811321,,42.01644335333356,33.389639642540956,32.17009253952526,,34.20133127521182,,,,,0.5036991053680353,0.3845334593337525,,0.6246474084356242,https://github.com/jroulet/O2_samples/,74.00562277502942,74.68673254233157,,74.14680235078559,1
8,1175295989.221,IAS,-0.6022764807525717,-0.8305365433546459,,-0.33384821808996656,49.383491834411124,44.93112469391341,33.1674231548962,32.75550285009727,,34.119478405144655,,55.11227660950252,GW170403,,,,,,,,,,2841.1237820287347,2054.074439751105,,3747.114826821634,43.32014810376921,42.20107153807655,,44.991838342273944,34.28746122996507,31.66285922707002,,36.262188799913176,,,,,0.4889155423315151,0.3717122554807606,,0.6152731280086772,https://github.com/jroulet/O2_samples/,77.20684401569626,76.6104639967341,,79.17688825498341,1
9,1177134832.178,IAS,0.0645239303914226,-0.1773071861550342,,0.30455902183368433,51.358266020342064,44.23937271292691,31.925518533431315,30.432191756437252,,37.99984569339249,,69.00677419353366,GW170425,,,,,,,,,,3698.58212207427,2598.90285764335,,5288.371769376557,42.76153088210561,39.93867229271175,,50.96537246028565,32.55548932693751,29.4525664434357,,38.2310315878531,,,,,0.6086901131006358,0.45370313998396306,,0.8159751160656089,https://github.com/jroulet/O2_samples/,74.52485567028624,71.33923252291008,,89.07443522929208,1
10,1180922494.5,IAS,0.04369635237917653,0.005424387018133024,,0.10545281351827941,8.499386989862462,8.46858133889205,7.818197643735443,7.944882306664061,,7.714108211752168,,8.533001787756286,GW170608,,,,,,,,,,410.59834021274514,306.14305938542617,,506.65267214644666,10.41112106379588,9.62380186398283,,11.907572679687975,7.776552645612231,6.908476496538717,,8.394794837516594,,,,,0.08712869348766608,0.06591652487900518,,0.10615531355349177,https://github.com/jroulet/O2_samples/,18.191177463863337,18.33609540173762,,18.57030493292081,1
11,1185152688.019,IAS,-0.04819343189755804,-0.22473056676168968,,0.12092750340065406,43.35807345110037,40.13224363969084,29.649461888662653,29.73454821025729,,29.864000359571442,,46.95723616999105,GW170727,,,,,,,,,,2657.9846205886024,1912.545616233284,,3433.352029942783,38.108076702603846,37.61304359055176,,39.44507085524062,30.77232222454845,29.289897017570322,,31.770116614545767,,,,,0.46235616733670315,0.3496839890053128,,0.5723692608027046,https://github.com/jroulet/O2_samples/,68.85546656038208,69.17866823380824,,69.30511371108646,1
12,1185389807.311,IAS,0.46238015361566287,0.34574740045805646,,0.567552375313885,55.54068840319546,51.71048083705659,35.345588447566854,35.745723593367266,,35.206552967843095,,59.40180608709507,GW170729,,,,,,,,,,3426.053689752318,2550.7583307563223,,4286.463039144207,46.547566576967355,45.982537076545476,,48.16717252855249,35.91491419971752,33.54429926244067,,37.48833982682104,,,,,0.571361260135388,0.44662006077425276,,0.6872372067027236,https://github.com/jroulet/O2_samples/,82.53454375908112,83.87712055012642,,81.92154243779213,1
13,1186302519.74,IAS,0.09579684958516803,0.003515140930370248,,0.18682055688678104,30.303987393003872,29.231088740374275,25.208207724613725,25.147195293375102,,25.44672451126259,,31.42801123422322,GW170809,,,,,,,,,,1023.5473618505364,803.1713680469124,,1212.4112477736724,34.10222424576712,31.911432367168217,,37.27977835822404,24.80686745647405,22.64550075677038,,26.878934527033344,,,,,0.20214763873968475,0.16239955984574772,,0.23505134109945447,https://github.com/jroulet/O2_samples/,59.176489795186185,58.93287085694402,,59.93986454886843,1
14,1186741861.519,IAS,0.057528863788515884,-0.01326195069035832,,0.1254837359344651,26.907613978577732,26.220640234338696,23.942780443353154,23.857381518042114,,24.13900200488979,,27.570653838856366,GW170814,,,,,,,,,,597.8376746445474,470.5634322134973,,694.3625382913128,30.08041203782111,28.855974513139458,,32.26503020608953,25.174586221221034,23.708328299121728,,26.33228476649278,,,,,0.12382995960887469,0.09905775763821245,,0.14216212556225125,https://github.com/jroulet/O2_samples/,55.43408190548124,55.18448402171541,,56.0325801267658,1
15,186974184.716,IAS,0.48402724851431655,0.3558179301245805,,0.6056032877805267,68.93457867824031,64.8381586238159,41.82890214649957,43.18211895470887,,41.1188585178248,,73.01147209243696,GW170817A,,,,,,,,,,3990.523268904608,2928.859913000247,,4969.508578293212,53.68169947387688,54.276313136580775,,54.70605194067832,43.41465020698827,42.23078596957752,,44.17553664729287,,,,,0.6480130995742391,0.501504793959295,,0.7756201101931585,https://github.com/jroulet/O2_samples/,97.1727639200136,100.59044647245119,,95.34704706081621,1
16,1187058327.075,IAS,-0.04648856670618659,-0.165257012243486,,0.0693434643635378,32.5479103114053,31.1095346351147,26.593413347817886,26.35356014652967,,26.96217395873181,,34.02984810889066,GW170818,,,,,,,,,,1147.8173162040807,902.2703797305248,,1372.0538471588297,33.92984456294034,32.68186511738611,,36.01482161363177,27.695278110887212,25.84231684946608,,29.099946752843604,,,,,0.22390871324820025,0.18046800743964425,,0.2621329482176254,https://github.com/jroulet/O2_samples/,61.7207065595098,61.225339591880754,,62.56098719609681,1
17,1187529256.5,IAS,0.09800303753094007,-0.023123919427880196,,0.217282093479714,39.51774942571805,37.30707006447166,28.794395592464216,28.860847547043342,,29.035580731981536,,41.85942120401516,GW170823,,,,,,,,,,2058.5995080198345,1556.341457632665,,2517.158682379345,36.93126578421031,36.15859941897299,,38.62589094649653,29.903540922566837,28.338433711602658,,31.060839529287758,,,,,0.37241114503755174,0.29265330838468706,,0.4416595139049063,https://github.com/jroulet/O2_samples/,66.87005629510818,67.11895214647589,,67.37635453552177,1
0,1126259462.4148648,PyCBC,-0.03987792974369915,-0.11436653381028093,,0.0257720988870098,28.094590101838882,27.19265009712705,25.521814824247404,24.495545058140642,,26.85798991623566,,29.081062456913703,GW150914_09H_50M_45UTC-0-1,,,,,,,,,,473.5852548155086,351.11002521759593,,569.5182865575582,32.26620991206175,29.9787301145114,,35.15206255658171,27.043407021026454,24.53402560703793,,29.15361753066999,,,,,0.09965435733643324,0.07511820964760842,,0.11837919772383748,https://github.com/gwastro/2-ogc,59.15989684122972,56.79955948324429,,62.169888218152124,1
1,1128626886.6164868,PyCBC,0.08631596641070892,-0.06874501839525451,,0.26194232942102774,33.730928480412615,29.89004795360874,25.85230373776546,22.61604925652418,,30.032539689935952,,38.208088020284464,GW151011_19H_27M_49UTC-22-1,,,,,,,,,,1555.501904607147,1058.7166341283005,,2157.965810964996,39.41575063293091,31.827940142920937,,49.37472846810837,23.50214972575044,17.808408291249222,,29.50647195770245,,,,,0.29251594607910303,0.2083510190152374,,0.38767707618659014,https://github.com/gwastro/2-ogc,63.58532988988607,55.25461976692651,,73.15787295077058,1
2,1128678900.4359953,PyCBC,-0.002192479806469181,-0.0992108141501024,,0.1294839307040976,15.16644022425849,14.52128971825966,12.678411201453834,11.746409816992635,,13.955417853345299,,15.980213995021018,GW151012_09H_54M_43UTC-5-1,,,,,,,,,,987.4643408997916,687.3469788731043,,1259.0322297609964,18.886384739647553,15.635292246308628,,24.660290443505044,11.542480277648554,9.008412996122926,,13.798074217766526,,,,,0.1957448736735723,0.14084212955447972,,0.24302572280994528,https://github.com/gwastro/2-ogc,30.97434024351598,27.97094714136587,,35.06970755511561,1
3,1133380542.4134798,PyCBC,0.1351860641105282,-0.09177480704590783,,0.3860253364170637,44.858311398268924,39.098312999340045,29.415808931654173,23.805852612814743,,36.94060514931468,,51.48717834617033,GW151205_19H_55M_25UTC-13-1,,,,,,,,,,2986.6261997505735,1917.2609692896458,,4373.081792319112,44.58233220259633,33.79512810684965,,59.4006770554582,26.817170412990173,19.30728742436228,,35.65768839332007,,,,,0.5097482308634237,0.350423326034214,,0.698604799791185,https://github.com/gwastro/2-ogc,72.3522782563281,58.10515026138678,,90.41706793913717,1
4,1134293073.1916947,PyCBC,0.5058499051349286,0.2228321771911979,,0.6388649306974957,20.666428755747972,17.734185061025766,15.496695953356813,13.14763692782448,,17.942829195904732,,22.61813544269864,GW151216_09H_24M_16UTC-17-1,,,,,,,,,,1615.4317506271834,1031.9371883115527,,2273.178421339312,31.479547806652054,23.105412946557543,,39.99458364393372,10.921447534853215,8.669942866421314,,13.859200830870726,,,,,0.30228448114397555,0.2036307971960729,,0.405190182892653,https://github.com/gwastro/2-ogc,42.457335234197956,35.116765281556845,,50.65153474813981,1
5,1134326987.601348,PyCBC,-0.02894469128273446,-0.2721755714855978,,0.08475325297421687,6.466882111848513,6.281621809761414,5.851585637264054,5.533356685663322,,6.211382484270675,,6.668180814371387,GW151216_18H_49M_30UTC-23-1,,,,,,,,,,499.0267466757517,340.3793461847854,,661.017893525413,17.781935579540658,14.05093299677809,,20.588589666341356,2.9497370334070574,2.6244669524391266,,3.491160132693551,,,,,0.10466052986833481,0.0729322191718927,,0.13587120391229118,https://github.com/gwastro/2-ogc,20.70206620168969,17.47328753754381,,23.41359796829152,1
6,1134359286.3411226,PyCBC,0.7028800670571342,0.5322446521763142,,0.804551459100406,15.740597881243701,14.384379302405785,13.041502627275612,11.646861477968852,,14.33988215848916,,16.796835229418573,GW151217_03H_47M_49UTC-14-1,,,,,,,,,,1000.026937046196,710.657755447157,,1368.9269194907083,38.07194554058768,24.885728115907686,,46.7714443763411,6.873922164961564,5.863726490658546,,8.735845691919776,,,,,0.19797849845820545,0.1452208408484265,,0.26160845478451505,https://github.com/gwastro/2-ogc,44.890856149299765,33.525149703805376,,53.23102740863752,1
7,1135136350.6341138,PyCBC,0.2087909042459169,0.15625066166163948,,0.30166837125940055,8.867575459960022,8.704090704760949,8.088611043402647,7.797587022875633,,8.452110153025423,,9.062666736243187,GW151226_03H_38M_53UTC-4-1,,,,,,,,,,455.596087469233,337.4519734706529,,558.7859974975261,12.719208451199826,10.35749873462164,,16.440198353399946,6.972709512843844,5.556493464715644,,8.356863208879034,,,,,0.09609639626221764,0.07233480898472196,,0.11630459223385342,https://github.com/gwastro/2-ogc,19.84518527946343,18.526016724109343,,22.17302136296994,1
8,1167559936.616311,PyCBC,-0.08078074449119307,-0.18831368794063,,0.01383069855261933,21.218655038257392,20.230447069533877,17.887184135934653,16.59035020651024,,19.551628205068855,,22.39689148091033,GW170104_10H_11M_58UTC-3-1,,,,,,,,,,918.9735013168274,657.210846000222,,1185.0436784142282,26.680545900910253,22.767312019056092,,31.172697067207647,16.223193445299593,13.937106848377118,,19.026780323562072,,,,,0.18348131424955197,0.1351501827547138,,0.2303439132038549,https://github.com/gwastro/2-ogc,43.13193127331495,39.56209515007279,,47.39046556237581,1
9,1167602338.657436,PyCBC,0.24853748445090332,-0.057753141592075494,,0.6166315800015716,56.345706559927734,28.42655698080837,29.861971985395904,19.586533094277208,,41.03686947790198,,69.60361754090184,GW170104_21H_58M_40UTC-19-1,,,,,,,,,,4572.830829103228,2314.188361381526,,7293.769944310637,56.61848684754173,38.74607377756565,,82.65798249959057,23.813196990959806,10.052358303327894,,36.45638214571522,,,,,0.7246357480414498,0.41137740132077716,,1.0595277474312927,https://github.com/gwastro/2-ogc,81.71890488532834,59.313691063586404,,108.67210686229916,1
10,1169069154.5809894,PyCBC,-0.1692425524740685,-0.32152492051097054,,-0.022650537382559434,25.213686520494445,23.212902361236544,20.572267713578103,17.739366067198333,,23.73189858449045,,27.493227150935144,GW170121_21H_25M_36UTC-9-1,,,,,,,,,,1153.1766749936655,705.8560159643614,,1733.9498931507073,26.997556309197343,22.847219324060873,,32.11341766257667,20.785863482901014,17.318656562225183,,24.66934674948062,,,,,0.22483746715364847,0.1443205742430063,,0.321390713529032,https://github.com/gwastro/2-ogc,48.12076307075311,41.43399301212337,,55.49645552751711,1
11,1169237820.556579,PyCBC,-0.124097889967302,-0.336596778882277,,0.05723097191174436,29.78908610116013,25.42027159499071,19.991090522925493,16.164405433278908,,24.911243759564876,,35.29321778683321,GW170123_20H_16M_42UTC-21-1,,,,,,,,,,2811.9671740706754,1714.2569824311718,,4278.227655346031,29.395992163411076,22.338415423000214,,40.03676128037025,18.443997437142748,13.539502500928885,,24.554603632250416,,,,,0.48471297707111627,0.3182349774809671,,0.6861538223305602,https://github.com/gwastro/2-ogc,48.94921218734183,38.943281850008,,61.30061350528162,1
12,1169982210.7418647,PyCBC,0.43934964853834646,0.14576694054827005,,0.6178388575862638,20.753597806041896,18.300108323175017,15.856117359078741,13.539704604999624,,18.49004832486548,,23.305296567303245,GW170201_11H_03M_12UTC-15-1,,,,,,,,,,1526.7821591872412,1019.4303778921067,,2272.9864554768683,36.673652042147864,24.628645790191946,,45.101722558909856,10.082468388989176,8.224685079256487,,13.192473288534183,,,,,0.287808051834266,0.20141907107727425,,0.40516116998681484,https://github.com/gwastro/2-ogc,46.76073991876678,36.72455950895999,,55.44142094095156,1
13,1170079035.7476132,PyCBC,-0.05957504699351656,-0.25229575062865917,,0.10318793103980309,18.008493817489075,16.791268560118404,14.519589711760982,13.00782907931985,,16.42999241468608,,19.570349152656917,GW170202_13H_56M_57UTC-18-1,,,,,,,,,,1217.818910992646,806.0388723052076,,1777.7132339358236,26.584959689079447,19.663880448687163,,35.185217230597694,11.089624835968529,8.563868733998575,,14.494132033262943,,,,,0.2359791765900568,0.16292709938363992,,0.3283774635235965,https://github.com/gwastro/2-ogc,38.26062740789128,32.64655709151992,,45.29779831363064,1
14,1171625802.5359159,PyCBC,0.27697126824185314,0.04269975160194146,,0.4898626534440186,38.58433553858157,31.854573988035092,24.07002697550796,18.796446206921917,,31.220551347256144,,47.34410587376741,GW170220_11H_36M_24UTC-20-1,,,,,,,,,,3578.418332301634,2143.7925040424093,,5672.396810325492,43.4341916918691,29.788141079428094,,63.05906545795345,18.602883072216677,13.108613161073896,,26.784484614724903,,,,,0.5923084288129942,0.3855089283699857,,0.8639040778479147,https://github.com/gwastro/2-ogc,63.970540117134775,47.89829430360062,,84.12440473616337,1
15,1172680691.3849118,PyCBC,0.10754406219872828,-0.05114446478676973,,0.2867975244758617,32.37894153251853,28.97544663078625,22.846817186364916,19.305732737921577,,27.59011017644573,,36.19601012282826,GW170304_16H_37M_53UTC-12-1,,,,,,,,,,2275.78041969457,1476.9703756669483,,3202.450470227237,32.02480992964064,25.705428765158,,41.24363972254775,22.024671054235768,17.279139280804173,,27.683414067851288,,,,,0.4055834696987551,0.2796006584267956,,0.5402427184641726,https://github.com/gwastro/2-ogc,54.71687075733962,45.86550559453976,,66.08829027554832,1
16,1175295989.2434287,PyCBC,-0.20382705997154854,-0.43219154252405295,,0.0036250092075364023,36.751399492873404,32.16238680046309,25.27185233402899,20.7702862041704,,31.076406649327865,,42.094910192573174,GW170403_23H_06M_11UTC-25-1,,,,,,,,,,2506.2841389288023,1619.8135221001414,,3711.717333036288,36.946971190550556,28.416619413469554,,49.13880987630222,23.479377446813963,17.650050580190285,,30.389951070200162,,,,,0.44005093803690504,0.30299582363651195,,0.6104736360864685,https://github.com/gwastro/2-ogc,61.54060722932505,49.99780084437353,,75.83703779231386,1
17,1177134832.198105,PyCBC,-0.060511786480891144,-0.25067678757143813,,0.10276951605439029,31.25888327711983,27.824016297963674,21.534098964913966,18.017722206654277,,26.015690183645972,,35.572408935688685,GW170425_05H_53M_34UTC-16-1,,,,,,,,,,2579.8207469984336,1729.0131889869494,,3676.3870248160847,30.890110160866904,24.386617896862035,,39.95182865066431,20.201239235179138,15.779384282255307,,25.616788721260516,,,,,0.4508992296651692,0.32060031280542733,,0.605673216376719,https://github.com/gwastro/2-ogc,51.759507060566314,42.9737909854622,,62.85166394815408,1
18,1180922494.5009027,PyCBC,0.0883118990531733,0.03827688286034548,,0.19875524055968763,8.012355278680548,7.889514401162522,7.515757627062565,7.297571762833016,,7.723103109602945,,8.130319814075666,GW170608_02H_01M_16UTC-8-1,,,,,,,,,,307.69996618588414,241.1943591345481,,383.34135728414344,10.83730352440354,9.27299124081156,,13.849680360714713,6.911261680898148,5.6167972902251035,,7.97708307073602,,,,,0.06623695099624201,0.05242781754703306,,0.08164802152093976,https://github.com/gwastro/2-ogc,17.896089219703,17.096274809739803,,19.57442608046177,1
19,1181956460.1100016,PyCBC,0.054457928400720904,-0.08387873486829005,,0.20270113973218867,19.810063304108404,18.298627886697883,15.058710215174898,12.886011766932803,,17.405571078721728,,21.49649268938661,GW170620_01H_14M_02UTC-27-1,,,,,,,,,,1706.4885852117454,1125.7079620778434,,2464.6424358395707,22.354386532559758,17.76008420614877,,28.950870687987326,13.439894413230373,10.700788097636764,,16.68024150262865,,,,,0.31698807018672454,0.22006893742804653,,0.4338770758358248,https://github.com/gwastro/2-ogc,36.61200216004064,30.865547791335555,,42.957838078955255,1
20,1182744853.1013303,PyCBC,0.732448426651005,0.04362752738127809,,0.8361001284522726,15.070429027084863,13.235463611086894,11.145392606140586,9.200847174238652,,13.091693105649227,,16.624564596484646,GW170629_04H_13M_55UTC-26-1,,,,,,,,,,1875.5785904652291,1277.78701701206,,2677.8448767453183,36.11662906964881,25.33077758846439,,44.173855795437646,5.488853619862478,4.509819942324528,,6.750265526054065,,,,,0.3438744811780674,0.246218089388491,,0.4652553742949198,https://github.com/gwastro/2-ogc,41.483695399610596,31.233837645551056,,50.2299549252777,1
21,1184651731.3797107,PyCBC,-0.06281562467405097,-0.23049357410958482,,0.0838907312327677,22.373035006026157,20.90362989114483,18.19436132224197,16.37657753273925,,20.38443281089192,,24.099813711844597,GW170721_05H_55M_13UTC-24-1,,,,,,,,,,1161.556550250922,812.4219473842769,,1586.97909409369,25.88837803616383,21.818831549520105,,30.867769071704352,17.25162968584788,14.29606569531924,,20.480086262088626,,,,,0.22628811023375703,0.164100378937068,,0.2976559532412885,https://github.com/gwastro/2-ogc,43.50354551041744,38.8795330355664,,48.74215172733699,1
22,1185152688.0223055,PyCBC,-0.04729323774838798,-0.221420834140871,,0.10201040946461867,30.647081300114856,27.922471027861807,21.9830940669896,18.61923252050552,,25.978911276640066,,33.86609435146646,GW170727_01H_04M_30UTC-11-1,,,,,,,,,,2205.3308347888355,1462.2698568879487,,3110.4863602264636,29.827713238085487,24.402812461642828,,37.03307936362575,21.453297630249985,17.5062397313319,,26.373735915028522,,,,,0.39490066121709444,0.2771681179870858,,0.5273061408969522,https://github.com/gwastro/2-ogc,51.84561719822712,43.73138767261304,,61.62594552591087,1
23,1185389807.3111048,PyCBC,0.3147229919953138,0.14540458683675248,,0.4562941691026854,35.62073585026003,32.04108208550213,25.211151180963363,21.210757844235967,,30.968248429030723,,40.359986107347154,GW170729_18H_56M_29UTC-7-1,,,,,,,,,,2279.108824707637,1403.9233993375517,,3280.6572839226774,38.86017310337668,30.60855452072653,,49.32059627641336,22.4023671968714,17.704843524954104,,28.99073426593461,,,,,0.4060863938806294,0.26746554885691676,,0.5511795931485967,https://github.com/gwastro/2-ogc,61.690811013781584,51.455041829744985,,75.63199882176981,1
24,1185665317.3307216,PyCBC,-0.08886205549324691,-0.23785576460611535,,0.04921447551290801,14.830176919601945,13.882099561996162,12.266144597973517,10.805421993229604,,13.918719018996478,,15.903606682703149,GW170801_23H_28M_19UTC-28-1,,,,,,,,,,1068.6163309141152,677.9036708537938,,1540.1621761134304,19.73494780605231,15.422421737379718,,26.34806713396105,10.206199433537858,7.888224669607751,,13.01205724863929,,,,,0.21009069062679062,0.13906234192316375,,0.29000354871703715,https://github.com/gwastro/2-ogc,30.766405211913998,26.457648442553637,,35.914514573592996,1
25,1186302519.7568212,PyCBC,0.06081332061306227,-0.031191280876924958,,0.16788188650646413,25.0287602736799,24.00986532955009,20.932645225223744,19.79439517185282,,22.60925767271896,,26.289136701967767,GW170809_08H_28M_21UTC-6-1,,,,,,,,,,978.8747838229273,746.6717762066042,,1165.06174573614,29.573766896703354,25.68077907417369,,34.63640490325169,20.016058375621707,17.111521430650356,,23.05535226168871,,,,,0.19421487255536674,0.15194542566948055,,0.2268943322967144,https://github.com/gwastro/2-ogc,49.7678617563257,46.634280311876125,,54.04252352613558,1
26,1186741861.5332506,PyCBC,0.08263260752174041,0.007376188596867801,,0.15803183637550886,24.312042863774963,23.57294468566018,21.69801184537561,20.84017786875251,,22.76912335797015,,25.137819508248878,GW170814_10H_30M_43UTC-1-1,,,,,,,,,,578.7022317279145,466.6233919182883,,663.2820090845803,27.252118729930423,25.366324476868932,,29.992256047992775,23.007667540123023,20.81569469461022,,24.764980978001443,,,,,0.12015059203177324,0.09827922075461776,,0.136299732875751,https://github.com/gwastro/2-ogc,50.30644091127535,48.25300601586,,52.84353839882736,1
27,1187058327.0918267,PyCBC,-0.1105072637206642,-0.24987533134633622,,0.015191876024420885,26.57999339822586,25.391711031326565,22.174811172949376,20.87302084451214,,23.764534935103526,,27.887242036647393,GW170818_02H_25M_09UTC-10-1,,,,,,,,,,983.0592673993001,765.6434298724935,,1234.0149132867382,30.1440432638729,26.700688074658167,,34.52856506324188,21.855144671348583,18.887599163311236,,24.71357508508804,,,,,0.19496050755145727,0.15546857627607555,,0.23875352305173306,https://github.com/gwastro/2-ogc,52.28962087029933,48.936847165317445,,56.031912444110915,1
28,1187084103.260915,PyCBC,0.05599483246401794,-0.19060848273277264,,0.35921371748505593,28.93839182602242,19.63265902434618,19.61114324145973,13.048824696307323,,32.13483354242949,,51.03832703761354,GW170818_09H_34M_45UTC-29-1,,,,,,,,,,3136.255696739656,1817.071748058856,,4473.42997059889,37.53238396966415,23.109086807769245,,61.454779176237516,15.47804571006765,8.077600460574763,,27.58151516464952,,,,,0.530939530955613,0.33463069154953784,,0.7117134065933695,https://github.com/gwastro/2-ogc,54.08160935791751,36.00276453291967,,84.3695170156065,1
29,1187529256.5047622,PyCBC,0.04645760747646491,-0.0786895060728699,,0.17839640636276596,29.151473101146536,27.030397800887243,21.92879393610577,19.52469741034762,,25.404201450849044,,31.788511204068573,GW170823_13H_13M_58UTC-2-1,,,,,,,,,,1751.7406502218528,1198.1755288814425,,2283.215334696784,30.36208014372246,25.5227706288384,,36.74851932873287,21.46141727647337,17.846121027561686,,25.705938081667146,,,,,0.32423531397805727,0.2326051459377987,,0.4067066825304159,https://github.com/gwastro/2-ogc,51.91623242534263,45.95656892799572,,60.1581285273651,1


==> Data/results.csv <==
Event,Catalogue,trigger_time,pastro_bcr,ias_pastro,pycbc_gwtc1_pastro,gstlal_gwtc1_pastro,pratten_pastro,pycbc_single,pastro_2OGC,pastro_3OGC,pastro_bcr_0
GW161202,IMBHc,1164686041.90,0.00,na,na,na,na,na,na,na,0.25
161202,Trigger,1164687283.45,0.11,na,na,na,na,na,0.03,na,0.38
na,na,na,na,na,na,na,na,na,0.02,na,na
161221,Trigger,1166363875.24,0.19,na,na,na,na,na,na,na,0.01
GW170104,GWTC-1,1167559936.60,0.97,na,1.00,1.00,1.00,na,1.00,na,0.95
170112,Trigger,1168224450.80,0.01,na,na,na,na,na,na,na,0.04
170113,Trigger,1168347546.47,0.08,na,na,na,na,na,na,na,0.07
GW170121,IAS-1,1169069154.57,0.83,1.00,na,na,0.53,na,1.00,1.00,0.68
170121,Trigger,1169069156.57,0.00,1.00,na,na,0.53,na,na,na,0.03
170130,Trigger,1169818462.82,0.20,na,na,na,na,na,na,na,0.23
170201,Trigger,1169982210.74,0.00,na,na,na,0.00,na,0.24,na,0.17
170202,Trigger,1170079037.71,0.00,0.68,na,na,0.12,na,na,na,0.00
170206,Trigger,1170410801.98,0.13,na,na,na,na,na,na,na,0.52
170209,Trigger,1170659643.47,0.32,na,na,na,na,na,na,na,0.00
GW170219,IMBHc,1171548267.00,0.00,na,na,na,na,na,na,na,0.04
170219,Trigger,1171548269.00,0.00,na,na,na,na,na,na,na,0.05
170220,Trigger,1171663448.49,0.02,na,na,na,0.00,na,na,na,0.03
170222,Trigger,1171814476.97,0.58,na,na,na,na,na,na,na,0.50
170302,IAS-1,1172487817.48,0.78,0.45,na,na,na,na,na,na,0.54
GW170304,IAS-1,1172680691.36,0.94,0.99,na,na,0.03,na,0.70,0.70,0.80
170304,Trigger,1172680693.36,0.00,0.99,na,na,0.03,na,na,na,0.05
GWC170402,IAS-2,1175205128.57,0.60,0.68,na,na,0.00,na,na,na,0.00
170402,Trigger,1175205130.57,0.00,0.68,na,na,0.00,na,na,na,0.04
GW170403,IAS-1,1175295989.22,0.54,0.56,na,na,0.27,na,0.03,0.71,0.90
170403,Trigger,1175295991.22,0.00,0.56,na,na,0.27,na,na,na,0.00
GW170405,IMBHc,1175425510.70,0.00,na,na,na,na,na,na,na,0.01
170405,Trigger,1175425512.00,0.00,na,na,na,na,na,na,na,0.01
170409,Trigger,1175755389.95,0.00,na,na,na,na,na,na,na,0.04
170412,IMBHc,1176047817.00,0.10,na,na,na,na,na,na,na,0.00
170421,Trigger,1176789158.14,0.27,na,na,na,na,na,na,na,0.21
GW170423,IMBHc,1176984663.00,0.00,na,na,na,na,na,na,na,0.00
170423,Trigger,1176984665.00,0.00,na,na,na,na,na,na,na,0.00
170424,Trigger,1177040947.83,0.00,na,na,na,na,na,na,na,0.00
GW170425,IAS-1,1177134832.18,0.22,0.77,na,na,0.74,na,0.21,0.41,0.16
170425,Trigger,1177134834.18,0.00,0.77,na,na,0.74,na,na,na,0.00
170427,Trigger,1177331152.56,0.05,na,na,na,na,na,na,na,0.07
GW170502,IMBHc,1177733342.90,0.01,na,na,na,na,na,na,na,0.01
170502,Trigger,1177799187.91,0.00,na,na,na,na,na,na,na,0.00
170506,Trigger,1178137597.67,0.02,na,na,na,na,na,na,na,0.07
GW170608,GWTC-1,1180922494.50,0.99,na,1.00,0.92,1.00,na,na,na,0.99
170608,Trigger,1180922496.49,0.00,na,1.00,0.92,1.00,na,na,na,0.09
GW170616,IMBHc,1181677658.80,0.00,na,na,na,na,na,na,na,0.02
170616,Trigger,1181677660.00,0.00,na,na,na,na,na,na,na,0.01
GW170727,IAS-1,1185152688.02,0.98,0.98,na,na,0.66,na,0.99,1.00,0.99
170727,Trigger,1185152690.02,0.00,0.98,na,na,0.66,na,na,na,0.14
GW170729,GWTC-1,1185389807.30,0.98,na,0.52,0.98,1.00,na,1.00,0.99,0.95
170729,Trigger,1185389809.31,0.00,na,0.52,0.98,1.00,na,na,na,0.06
GW170809,GWTC-1,1186302519.75,0.99,na,1.00,0.99,1.00,na,1.00,1.00,0.99
GW170814,GWTC-1,1186741861.53,1.00,na,1.00,1.00,1.00,na,1.00,1.00,1.00
GW170817A,IAS-2,1186974184.72,0.92,0.86,na,na,0.02,na,na,na,0.30

